Post-quantum steering is a stronger-than-quantum resource for information processing

We present the first instance where post-quantum steering is a stronger-than-quantum resource for information processing -- remote state preparation. In addition, we show that the phenomenon of post-quantum steering is not just a mere mathematical curiosity allowed by the no-signalling principle, but it may arise within compositional theories beyond quantum theory, hence making its study fundamentally relevant. We show these results by formulating a new compositional general probabilistic theory -- which we call Witworld -- with strong post-quantum features, which proves to be a intuitive and useful tool for exploring steering and its applications beyond the quantum realm.

==> Diagrams/NS2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (1, -0.75) {$\rho^B$};
		\node [style=none] (1) at (1, 0.75) {};
		\node [style=point] (2) at (-1, -0.75) {$x$};
		\node [style=upground] (3) at (-1, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3);
		\draw [q] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/NS2John.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0, -0.75) {$\rho^B$};
		\node [style=none] (1) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [q] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/RSP-Proof9.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (5) at (0.75, -0.75) {$\psi$};
		\node [style=none] (7) at (0.75, 1) {};
		\node [style=right label] (9) at (0.75, 0) {$\Q{2}$};
		\node [style=none] (19) at (0.75, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [q] (7.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/boxworld.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.75) {};
		\node [style=none] (1) at (0, -0.75) {};
		\node [style={right label}] (2) at (0, -0.5) {$\B{n,k}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [b=12] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/classical.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.75) {};
		\node [style=none] (1) at (0, -0.75) {};
		\node [style={right label}] (2) at (0, -0.5) {$\C{v}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [c] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Diagrams/discardQ.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.75) {};
		\node [style=none] (1) at (0, 0.25) {};
		\node [style=upground] (3) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [double, in=90, out=-90] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/effect.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, -0.75) {};
		\node [style=copoint] (1) at (-1, 0.5) {$e$};
		\node [style=right label] (6) at (-1, -0.25) {$S$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [g] (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/generic.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.75) {};
		\node [style=none] (1) at (0, -0.75) {};
		\node [style={right label}] (2) at (0, -0.5) {$S$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [g] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Diagrams/psi-classical.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0, -0.75) {$\bm{\uppsi}$};
		\node [style=none] (1) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [c] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/quantum.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.75) {};
		\node [style=none] (1) at (0, -0.75) {};
		\node [style={right label}] (2) at (0, -0.5) {$\Q{d}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [q] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Diagrams/state.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0.75) {};
		\node [style=point] (1) at (-1, -0.5) {$\sigma$};
		\node [style=right label] (6) at (-1, 0.25) {$S$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [g] (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/stateeffect.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=copoint] (0) at (-1, 0.75) {$e$};
		\node [style=point] (1) at (-1, -0.75) {$\sigma$};
		\node [style=right label] (6) at (-1, 0) {$S$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [g] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

